Search for Invisible Decays of a Higgs Boson Produced in Association with a Z Boson in ATLAS

A search for evidence of invisible-particle decay modes of a Higgs boson produced in association with a Z boson at the Large Hadron Collider is presented. No deviation from the Standard Model expectation is observed in 4.5 fb$^{-1}$ (20.3 fb$^{-1}$) of 7 (8) TeV pp collision data collected by the ATLAS experiment. Assuming the Standard Model rate for ZH production, an upper limit of 75%, at the 95% confidence level is set on the branching ratio to invisible-particle decay modes of the Higgs boson at a mass of 125.5 GeV. The limit on the branching ratio is also interpreted in terms of an upper limit on the allowed dark matter--nucleon scattering cross section within a Higgs-portal dark matter scenario. Limits are also set on an additional neutral Higgs boson, in the mass range 110<mH<400 GeV, produced in association with a Z boson and decaying to invisible particles.

==> Metadata.txt <==
Title: Search for Invisible Decays of a Higgs Boson Produced in Association with a Z Boson in ATLAS
Authors: ATLAS Collaboration
Abstract: A search for evidence of invisible-particle decay modes of a Higgs boson produced in association with a Z boson at the Large Hadron Collider is presented. No deviation from the Standard Model expectation is observed in 4.5 fb-1 (20.3 fb-1) of 7 (8) TeV pp collision data collected by the ATLAS experiment. Assuming the Standard Model rate for ZH production, an upper limit of 75%, at the 95% confidence level is set on the branching ratio to invisible-particle decay modes of the Higgs boson at a mass of 125.5 GeV. The limit on the branching ratio is also interpreted in terms of an upper limit on the allowed dark matter--nucleon scattering cross section within a Higgs-portal dark matter scenario. Within the constraints of such a scenario, the results presented in this Letter provide the strongest available limits for low-mass dark matter candidates. Limits are also set on an additional neutral Higgs boson, in the mass range 110<mH<400 GeV, produced in association with a Z boson and decaying to invisible particles.
Comments: 6 pages plus author list (19 pages in total), 4 figures, 1 table, submitted to Phys. Rev. Lett., Figure number 4 is updated. The eta threshold of the selected muons is corrected. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2013-03

Preprint ID: CERN-PH-EP-2013-210

